Sparse Bayesian Sensing for Antenna Arrays with Per-Element Gain, Phase, and Position Errors

The sensing capabilities of 6G wireless communication systems rely on accurate models of phased-array antennas. However, hardware imperfections can introduce a mismatch between the assumed and the actual array response, leading to performance degradations. To prevent these, we propose a parametric, model-based sparse Bayesian learning (SBL) channel estimation algorithm with integrated self-calibration, which accounts for antenna-position deviations as well as gain and phase offsets. The algorithm learns channel parameters such as delay and direction-of-arrival (DoA), together with per-antenna complex weights and position deviations based on fast variational SBL with dictionary refinement. We derive a marginal-likelihood-based cost function for the antenna position update. The sensing performance is evaluated in terms of the optimal subpattern-assignment (OSPA) metric of the delay and DoA. The proposed method approaches a benchmark based on the derived hybrid Cram\'er--Rao lower bound (HCRLB) in the considered single-snapshot sensing scenarios. Finally, we investigate the influence of the detection threshold using synthetic and measurement data. On single-snapshot measurements, our algorithm reduces the position OSPA from about 6 m to 0.2 m for an appropriately chosen threshold.

==> pgf2/compare_ospa_phi.csv <==
sigma_sim,variance,ospa_phi_fvsbl_m2_no_cal_m_1,ospa_phi_fvsbl_m2_w_only_cal_m_1,ospa_phi_fvsbl_m2_delta_r_only_cal_m_1_marginal_likelihood,ospa_phi_fvsbl_m2_cal_m_1_marginal_likelihood,ospa_phi_fvsbl_m2_cal_m_1_least_squares,ospa_phi_hcrb_model_2_position_error_averaged_over_priors_wideband_m_1
0.01,0.0001,33.62367539412426,21.29284288833964,6.221947850767244,4.73519242118839,4.743708142469597,4.059108897879624
0.025,0.0006250000000000001,33.25022474004911,21.414270619565418,6.210453997945902,4.725096865883846,4.7278841308682225,4.062676296709525
0.06,0.0036,33.92599970967876,21.732038776398035,6.292405081423727,4.75340411803594,4.761573384985872,4.083054609325379
0.15,0.0225,36.09212263361493,21.92152658355191,23.137813067954518,4.713730477839985,4.729929735659454,4.2098163841534335
0.4,0.16000000000000003,39.51709049869669,21.828784328652787,37.52862446793525,6.751028984324218,6.83617988069021,5.045297401451401
1.0,1.0,41.30781544845726,27.849744330045436,40.92412634037463,19.843747042008722,19.674537109833917,9.115164376086144


==> pgf2/compare_ospa_phi_light.csv <==
sigma_sim,variance,ospa_phi_fvsbl_m2_no_cal_m_1,ospa_phi_fvsbl_m2_w_only_cal_m_1,ospa_phi_fvsbl_m2_delta_r_only_cal_m_1_marginal_likelihood,ospa_phi_fvsbl_m2_cal_m_1_marginal_likelihood,ospa_phi_fvsbl_m2_cal_m_1_least_squares,ospa_phi_hcrb_model_2_position_error_averaged_over_priors_wideband_m_1
0.01,0.0001,0.5345559906451479,0.5341390100937207,0.5510285849182441,0.5343959885402517,0.5337253363045733,0.4640371385009142
0.025,0.0006250000000000001,0.5443115538270832,0.5434291595377786,0.5627410535103743,0.5441092326690675,0.5432426493090784,0.49291275100834236
0.06,0.0036,6.3630083304299365,0.7111101747543164,0.7894616246362371,0.7114504500153522,0.7106280102428878,0.6330764772785145
0.15,0.0225,25.757269737057797,1.1389716488454882,21.3555242027628,1.1393463451985746,1.1384909874158713,1.185184099422421
0.4,0.16000000000000003,38.857435329595376,2.9189521861230254,37.55192505356074,2.9157895373808334,2.920274951585951,2.964942408362424
1.0,1.0,41.17910403495806,17.359480778012166,40.94215916000314,17.357620288938246,17.359651708353464,7.794960444462379


==> pgf2/compare_ospa_tau.csv <==
sigma_sim,variance,ospa_tau_fvsbl_m2_no_cal_m_1,ospa_tau_fvsbl_m2_w_only_cal_m_1,ospa_tau_fvsbl_m2_delta_r_only_cal_m_1_marginal_likelihood,ospa_tau_fvsbl_m2_cal_m_1_marginal_likelihood,ospa_tau_fvsbl_m2_cal_m_1_least_squares,ospa_tau_hcrb_model_2_position_error_averaged_over_priors_wideband_m_1
0.01,0.0001,0.06691160453505304,0.03925001451949976,0.0008288923083913301,0.0008289767610773823,0.0008289557218241298,0.0008418696129750964
0.025,0.0006250000000000001,0.06615654576549251,0.039567246382027736,0.0008285550922815935,0.0008271882684276442,0.0008274083367276744,0.0008412539507751463
0.06,0.0036,0.06749862070220104,0.03924995299952325,0.000826809799992915,0.0008280078865072313,0.0008276039657934628,0.0008392126435311372
0.15,0.0225,0.07191791815409485,0.04000699617858973,0.04288077841881626,0.000816979355752505,0.0008171674628359894,0.000829927954341761
0.4,0.16000000000000003,0.07886256707811311,0.03971985869787004,0.07306051622538579,0.007114425582947359,0.007114447637674441,0.0007949890195351548
1.0,1.0,0.08197628447869941,0.04264972400078657,0.08072610339315629,0.013801757993634534,0.010747209790108462,0.0007012292217373307


==> pgf2/compare_ospa_tau_light.csv <==
sigma_sim,variance,ospa_tau_fvsbl_m2_no_cal_m_1,ospa_tau_fvsbl_m2_w_only_cal_m_1,ospa_tau_fvsbl_m2_delta_r_only_cal_m_1_marginal_likelihood,ospa_tau_fvsbl_m2_cal_m_1_marginal_likelihood,ospa_tau_fvsbl_m2_cal_m_1_least_squares,ospa_tau_hcrb_model_2_position_error_averaged_over_priors_wideband_m_1
0.01,0.0001,0.0008636760107908003,0.0008615844278702947,0.0008615208768621044,0.0008614811841231231,0.0008622194633129936,0.00084186959079171
0.025,0.0006250000000000001,0.000863688655992026,0.0008613797399423093,0.0008616316890571896,0.0008611241344034213,0.0008609378219410417,0.0008412539279661604
0.06,0.0036,0.012677906231689155,0.0008569824037556328,0.0008588827082401338,0.0008570331974778295,0.0008569456849738359,0.000839212615262192
0.15,0.0225,0.05149261684697588,0.0008499528188815095,0.04089043740234029,0.000849904102866389,0.000849633281647233,0.0008299279249336411
0.4,0.16000000000000003,0.07766460991692563,0.0007943706431941062,0.07358878915416484,0.0007935836207916655,0.000794335199645221,0.0007949889924093514
1.0,1.0,0.08203840645624227,0.0007091379243665221,0.08100780800730006,0.0007083600870975886,0.0007079377050724636,0.000701229194850351


==> pgf2/threshold_sweep_meas.csv <==
variant,chi_dB,ospa_pos_mean,mean_K_hat_mean
FVSBL 2 (cal),16,7.134918798155499,4.666666666666667
FVSBL 2 (cal),17,5.064645526634787,3.3333333333333335
FVSBL 2 (cal),18,0.32270708648369234,2.0
FVSBL 2 (cal),19,0.32270708648369234,2.0
FVSBL 2 (cal),20,0.32270708648369234,2.0
FVSBL 2 (cal),21,4.094513124144452,1.6666666666666667
FVSBL 2 (cal),22,4.094513124144452,1.6666666666666667
FVSBL 2 (cal),23,6.58545557534393,1.1333333333333333
FVSBL 2 (no cal),16,7.433083534833468,4.8
FVSBL 2 (no cal),17,6.83636983357026,3.8
FVSBL 2 (no cal),18,6.503713533537227,3.533333333333333
FVSBL 2 (no cal),19,6.242005557336531,2.533333333333333
FVSBL 2 (no cal),20,6.061965048618262,2.2666666666666666
FVSBL 2 (no cal),21,5.486622836848294,2.066666666666667
FVSBL 2 (no cal),22,5.280742207206754,2.0
FVSBL 2 (no cal),23,6.413415299792542,1.7333333333333334


==> pgf2/threshold_sweep_sim.csv <==
variant,chi_dB,ospa_tau_mean,ospa_tau_std,ospa_phi_mean,ospa_phi_std,ospa_pos_mean,ospa_pos_std,conv_iter_mean,conv_iter_std,frac_not_converged_mean,frac_not_converged_std,mean_K_hat_mean,pct_wrong_K
"FVSBL M2 (no cal), P=4, K=2",7,0.09047170429143007,7.470244165391774e-06,45.24538354096586,0.019831588630689057,8.14526744225999,0.0032047493882604826,11.0,0.0,1.0,0.0,11.0,100.0
"FVSBL M2 (no cal), P=4, K=2",9,0.07376662473049685,0.0027787734017422224,36.97350728286447,1.4630334950719364,6.645129361243495,0.2580778894473196,5.733333333333333,0.41096093353126506,0.0,0.0,4.666666666666667,100.0
"FVSBL M2 (no cal), P=4, K=2",11,0.06651534436554056,0.002850440573708765,33.394752013536,1.5645213183144568,5.994605683339238,0.2689051964803712,4.733333333333333,0.33993463423951903,0.0,0.0,3.733333333333333,100.0
"FVSBL M2 (no cal), P=4, K=2",13,0.06321846898729859,0.005998689415167812,31.760244091789986,3.1249293093370096,5.6981944183479625,0.552673629756273,4.533333333333333,0.41096093353126506,0.0,0.0,3.533333333333333,93.33333333333333
"FVSBL M2 (no cal), P=4, K=2",15,0.060422089918038026,0.006962355735756876,30.371600753595317,3.6220273021931493,5.447509506777912,0.6402103828908816,4.333333333333333,0.4988876515698589,0.0,0.0,3.3333333333333335,93.33333333333333
"FVSBL M2 (no cal), P=4, K=2",17,0.04782175909088788,0.015367168023504053,23.753546134720363,7.5559095027536145,4.193370566104669,1.318828110318258,3.733333333333333,0.3771236166328253,0.0,0.0,2.733333333333333,60.0
"FVSBL M2 (no cal), P=4, K=2",19,0.0552450108295617,0.007762824993680678,25.927719218436675,3.4997319170540337,4.3552288970899715,0.23281689345931053,2.866666666666667,0.2494438257849295,0.0,0.0,1.866666666666667,40.0
"FVSBL M2 (no cal), P=4, K=2",21,0.07071644948703312,1.7480101648080204e-06,32.56281435043196,3.397710271091352,5.816939681131035,0.452851222268257,2.266666666666667,0.18856180831641264,0.0,0.0,1.2666666666666666,73.33333333333333
"FVSBL M2 (no cal), P=4, K=2",23,0.0707165600692775,1.606645363044673e-06,34.28849776148029,1.7859763762975134,6.192642938390194,0.25482257322658025,2.066666666666667,0.09428090415820643,0.0,0.0,1.0666666666666667,93.33333333333333
"FVSBL M2 (no cal), P=4, K=2",25,0.07071655307617965,1.6060695677343064e-06,35.52698878297759,0.1510156579309361,6.371257006602673,0.006923631468520551,2.0,0.0,0.0,0.0,1.0,100.0
"FVSBL M2 (no cal), P=4, K=2",27,0.0707165586952233,1.5989830347884688e-06,35.52699206242778,0.1510200379845871,6.371257175052915,0.006923864483927127,2.0,0.0,0.0,0.0,1.0,100.0
"FVSBL M2 (cal), P=4, K=2",7,0.09046621111255108,6.220384808807112e-06,45.252613049287454,0.02015219800370065,8.14549446443984,0.003810395619713096,11.0,0.0,1.0,0.0,11.0,100.0
"FVSBL M2 (cal), P=4, K=2",9,0.05250282905230367,0.0039496939289272665,26.50682846098754,2.1373718259082475,4.740155101512824,0.37241635025132946,17.666666666666668,8.655377262462657,0.0,0.0,3.1999999999999997,53.333333333333336
"FVSBL M2 (cal), P=4, K=2",11,0.0040140817307940165,0.0010690027654428579,4.890573479668912,2.2267812375230216,0.5714681445501094,0.2876297782986103,11.4,5.132900414645375,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=4, K=2",13,0.004005602168868618,0.0010622798209225872,4.888115806556125,2.220703663024849,0.5709650523789825,0.2865706875362015,11.200000000000001,4.769346566005312,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=4, K=2",15,0.004005602168868618,0.0010622798209225872,4.888115806556125,2.220703663024849,0.5709650523789825,0.2865706875362015,11.200000000000001,4.769346566005312,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=4, K=2",17,0.004007831037548294,0.0010614601213746245,4.843760513073906,2.166949721428769,0.563760073262102,0.2766967922705229,10.799999999999999,4.292629341868066,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=4, K=2",19,0.03946604019106604,0.010829884053121833,20.263862178787893,5.221994459473503,3.577860397393588,0.9625521915262489,5.533333333333334,1.3888444437333105,0.0,0.0,1.6666666666666667,33.33333333333333
"FVSBL M2 (cal), P=4, K=2",21,0.07071618631052008,1.7832397686070863e-06,35.527001392232826,0.15098215513795135,6.371254864493097,0.006921726693919977,2.8666666666666667,0.09428090415820643,0.0,0.0,1.0,100.0
"FVSBL M2 (cal), P=4, K=2",23,0.07071618631052008,1.7832397686070863e-06,35.527001392232826,0.15098215513795135,6.371254864493097,0.006921726693919977,2.8666666666666667,0.09428090415820643,0.0,0.0,1.0,100.0
"FVSBL M2 (cal), P=4, K=2",25,0.07071618631052008,1.7832397686070863e-06,35.527001392232826,0.15098215513795135,6.371254864493097,0.006921726693919977,2.8666666666666667,0.09428090415820643,0.0,0.0,1.0,100.0
"FVSBL M2 (cal), P=4, K=2",27,0.07071618631052008,1.7832397686070863e-06,35.527001392232826,0.15098215513795135,6.371254864493097,0.006921726693919977,2.8666666666666667,0.09428090415820643,0.0,0.0,1.0,100.0
"FVSBL M2 (cal), P=16, K=2",7,0.09045748705007513,1.099439734728423e-06,45.218915786625985,0.0007140677530254755,8.140914385038608,0.00011526500216486807,11.199999999999998,0.16329931618554536,1.0,0.0,11.0,100.0
"FVSBL M2 (cal), P=16, K=2",9,0.07319331789215137,0.0029463936874190378,36.58362520023811,1.4768109540951448,6.585973853735017,0.26568700381884547,20.2,5.184592558726288,0.06666666666666667,0.09428090415820635,5.599999999999999,86.66666666666667
"FVSBL M2 (cal), P=16, K=2",11,0.03067481188449035,0.021258857216028687,15.111515032282439,10.925688400618498,2.71458973361313,1.9731168789147568,19.8,7.931372306648243,0.0,0.0,2.8000000000000003,26.666666666666668
"FVSBL M2 (cal), P=16, K=2",13,0.012829236343998745,0.015472318100755918,6.363130515160035,7.763856001305019,1.1214907611979303,1.4135992803822135,17.733333333333334,8.108157757605746,0.0,0.0,2.1999999999999997,6.666666666666667
"FVSBL M2 (cal), P=16, K=2",15,0.0019790746862552895,0.00030148738051561025,0.6755790230602892,0.3792091304749214,0.09166569361352983,0.0489530550088046,13.533333333333331,3.9743622828770353,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=16, K=2",17,0.0019858707694441753,0.00029974282484999075,0.6640184637484668,0.36189917011293715,0.08976440069300945,0.04562086793346166,11.466666666666669,1.8856180831641267,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=16, K=2",19,0.0019793936546315563,0.0003088994891355668,0.6600593325452433,0.3563020345930612,0.0890829386713106,0.0446571571746598,10.733333333333334,1.635712552851373,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=16, K=2",21,0.0019793936546315563,0.0003088994891355668,0.6600593325452433,0.3563020345930612,0.0890829386713106,0.0446571571746598,10.733333333333334,1.635712552851373,0.0,0.0,2.0,0.0
"FVSBL M2 (cal), P=16, K=2",23,0.016174108112701754,0.020223439349095443,7.972918287120642,10.17682148045238,1.4114617954600683,1.8484704309403628,8.066666666666666,2.4239545283597126,0.0,0.0,1.8666666666666665,13.333333333333334
"FVSBL M2 (cal), P=16, K=2",25,0.044760955700123915,1.0671370067368317e-05,22.363118031193565,0.007224115776893301,4.025239748202519,0.00034159427492350445,4.3999999999999995,0.3265986323710903,0.0,0.0,1.6000000000000003,40.0
"FVSBL M2 (cal), P=16, K=2",27,0.07071089049222644,5.334352640585513e-08,35.351357231283565,0.0033008103665050936,6.36408086807478,0.00014841378632476343,3.0,0.0,0.0,0.0,1.0,100.0

